A Synchronized Stereo and Plenoptic Visual Odometry Dataset

We present a new dataset to evaluate monocular, stereo, and plenoptic camera based visual odometry algorithms. The dataset comprises a set of synchronized image sequences recorded by a micro lens array (MLA) based plenoptic camera and a stereo camera system. For this, the stereo cameras and the plenoptic camera were assembled on a common hand-held platform. All sequences are recorded in a very large loop, where beginning and end show the same scene. Therefore, the tracking accuracy of a visual odometry algorithm can be measured from the drift between beginning and end of the sequence. For both, the plenoptic camera and the stereo system, we supply full intrinsic camera models, as well as vignetting data. The dataset consists of 11 sequences which were recorded in challenging indoor and outdoor scenarios. We present, by way of example, the results achieved by state-of-the-art algorithms.

==> figures/results/results/abs_scale.csv <==
,DPO,DPO_offline,DPO_online,DSO,LSD,ORB_mono,ORB_stereo,RgbdVO
1,1.1228,1.0223,1.0031,3.5335,5.4423,4.7323,1.0054,1.0067
2,1.0707,1.0378,1.0672,1.3237,2.7258,2.8401,1000,1.0063
3,1.1878,1.1003,1.1623,1.2382,9.4933,2.124,1.0002,1.0023
4,1.0196,1.0232,1.0052,2.1158,1.5446,1.9651,1.0079,1.0034
5,1000,1000,1000,4.0146,4.5486,600.46,1.0001,1.0028
6,1.2436,1.1367,1.1671,23.633,1000,1000,1.0001,1000
7,1.2254,1.2707,1.3513,2.9777,1000,2.2679,1.0032,1.0184
8,1000,1000,1000,3.2065,1000,1000,1.0423,1.0287
9,1.0313,1.022,1.0213,1.7701,1.622,1.5181,1.0029,1.0002
10,1.034,1.0128,1.0321,3.2544,3.3816,2.8586,1.0003,1.0008
11,1.1482,1.1,1.0797,2.4548,5.9114,2.5629,1,1.0073


==> figures/results/results/alignment.csv <==
,DPO,DPO_offline,DPO_online,DSO,LSD,ORB_mono,ORB_stereo,RgbdVO
1,8.7179,7.5017,6.0969,3.9704,27.711,14.397,3.2965,6.361
2,2.7476,4.378,4.0303,4.0386,52.299,8.7206,1000,2.4736
3,3.9012,1.0202,1.9526,1.0027,15.501,3.0416,0.5599,14.836
4,0.72043,0.42943,0.19694,0.079457,2.399,0.21689,0.45407,0.2856
5,1000,1000,1000,5.5397,79.496,25.18,0.87034,23.79
6,2.4952,1.2681,3.3454,2152.7,1000,1000,1.112,1000
7,4.7292,3.4038,4.1468,0.97243,1000,2.7888,1.5834,9.2677
8,1000,1000,1000,3.5434,1000,1000,2.4221,7.5326
9,0.26823,0.36094,0.22301,0.019048,0.87914,0.2082,0.13858,0.24391
10,1.8149,1.4052,1.2563,1.8653,11.929,1.7621,1.0019,6.3618
11,4.1246,1.4664,1.874,6.632,96.532,9.0885,0.42555,3.3449


==> figures/results/results/alignment_relative.csv <==
,DPO,DPO_offline,DPO_online,DSO,LSD,ORB_mono,ORB_stereo,RgbdVO
1,0.036349,0.031278,0.025421,0.016555,0.11554,0.060027,0.013745,0.026522
2,0.01409,0.02245,0.020667,0.02071,0.26819,0.044719,5.1279,0.012684
3,0.048189,0.012601,0.024119,0.012386,0.19147,0.037571,0.0069161,0.18326
4,0.029305,0.017468,0.0080108,0.0032321,0.097585,0.0088225,0.01847,0.011617
5,3.6483,3.6483,3.6483,0.02021,0.29002,0.091863,0.0031753,0.086795
6,0.010894,0.0055365,0.014606,9.3986,4.3659,4.3659,0.0048549,4.3659
7,0.031682,0.022803,0.027781,0.0065145,6.6993,0.018683,0.010607,0.062087
8,6.2255,6.2255,6.2255,0.022059,6.2255,6.2255,0.015079,0.046894
9,0.009112,0.012262,0.0075759,0.00064708,0.029865,0.0070729,0.0047077,0.0082859
10,0.015561,0.012048,0.010772,0.015993,0.10228,0.015109,0.0085901,0.054546
11,0.01666,0.0059231,0.0075694,0.026787,0.3899,0.036709,0.0017188,0.01351


==> figures/results/results/rot_drift.csv <==
,DPO,DPO_offline,DPO_online,DSO,LSD,ORB_mono,ORB_stereo,RgbdVO
1,2.3046,2.1548,2.238,1.0083,2.7999,0.80778,4.2144,5.0555
2,1.6069,1.5855,1.5384,0.067984,9.6706,0.57987,1000,4.5758
3,0.75095,0.743,0.74369,0.61092,27.531,0.46584,0.92314,69.204
4,3.5713,3.6903,1.5348,0.86504,9.486,1.0455,4.7114,2.0794
5,1000,1000,1000,1.1117,33.175,1.9233,1.2228,22.322
6,2.3377,2.3381,2.2795,64.802,1000,1000,1.2542,1000
7,8.0326,8.1099,8.5357,0.56664,1000,1.1385,6.0953,38.08
8,1000,1000,1000,1.9278,1000,1000,18.045,76.028
9,5.5261,5.5049,4.3115,0.22544,9.9601,1.1705,2.3962,4.6662
10,3.84,3.7377,3.8519,3.0549,30.806,2.1519,2.3715,4.4192
11,1.3255,1.2898,1.2494,0.36727,1.1294,0.2992,0.62026,3.9401


==> figures/results/results/scale_drift.csv <==
,DPO,DPO_offline,DPO_online,DSO,LSD,ORB_mono,ORB_stereo,RgbdVO
1,1.1834,1.0618,1.0147,1.1286,2.193,1.5603,1.0032,1.0023
2,1.0829,1.0172,1.0745,1.1466,2.6566,1.3399,1000,1.0029
3,1.3426,1.0248,1.1414,1.1143,10.544,1.344,1.0002,1.0125
4,1.0635,1.0437,1.0674,1.002,1.6811,1.0954,1.0024,1.0312
5,1000,1000,1000,1.1506,1.8813,1.8417,1.0068,1.0061
6,1.0544,1.0058,1.0921,87.656,1000,1000,1.0061,1000
7,1.3407,1.142,1.2215,1.0568,1000,1.2165,1.0217,1.0224
8,1000,1000,1000,1.4994,1000,1000,1.023,1.0188
9,1.0083,1.0077,1.0064,1.0073,1.4383,1.0937,1.0018,1.0061
10,1.0781,1.0463,1.0114,1.088,1.4188,1.0912,1.013,1.0034
11,1.0782,1.0185,1.0296,1.1853,7.8836,1.2676,1.0061,1.0084


==> figures/results/results/seq_lengths.csv <==
1,239.84
2,195.01
3,80.957
4,24.584
5,274.1
6,229.05
7,149.27
8,160.63
9,29.437
10,116.63
11,247.58
12,0


==> figures/vignetting/virgnetting_cam0.csv <==
0,0.62325,0.68199
1,0.62376,0.6822
2,0.62493,0.68267
3,0.62648,0.68322
4,0.62768,0.68374
5,0.62829,0.6842
6,0.62871,0.6847
7,0.62916,0.68537
8,0.62958,0.68626
9,0.63039,0.6873
10,0.63198,0.68843
11,0.63394,0.68954
12,0.63556,0.6905
13,0.63653,0.69126
14,0.63699,0.69183
15,0.63734,0.69229
16,0.63774,0.69281
17,0.63813,0.69345
18,0.63877,0.69422
19,0.63979,0.69508
20,0.64093,0.69593
21,0.64195,0.6968
22,0.64301,0.69776
23,0.64418,0.69883
24,0.64527,0.69999
25,0.64631,0.70112
26,0.6475,0.70214
27,0.64868,0.70304
28,0.64961,0.7039
29,0.65047,0.70484
30,0.65165,0.70591
31,0.6531,0.70697
32,0.6542,0.70785
33,0.65471,0.70845
34,0.65495,0.70887
35,0.65502,0.70921
36,0.65483,0.70958
37,0.65463,0.71
38,0.65485,0.71061
39,0.65571,0.7115
40,0.65712,0.7126
41,0.6588,0.71379
42,0.66035,0.71487
43,0.66157,0.7158
44,0.66276,0.71666
45,0.66427,0.71756
46,0.66592,0.71852
47,0.66714,0.71942
48,0.66761,0.72015
49,0.66796,0.72074
50,0.66903,0.72137
51,0.67055,0.72213
52,0.67159,0.72309
53,0.67194,0.7241
54,0.67216,0.72505
55,0.67301,0.72586
56,0.67473,0.72665
57,0.67673,0.72752
58,0.67827,0.72854
59,0.67913,0.72961
60,0.67966,0.73057
61,0.6803,0.7313
62,0.681,0.73181
63,0.68127,0.73214
64,0.68107,0.73246
65,0.68117,0.73283
66,0.6821,0.73324
67,0.68335,0.73365
68,0.68422,0.73414
69,0.68475,0.73477
70,0.68547,0.73553
71,0.68641,0.73629
72,0.68731,0.73706
73,0.68841,0.73794
74,0.69005,0.73898
75,0.69159,0.74002
76,0.69215,0.74084
77,0.69205,0.74141
78,0.69209,0.74182
79,0.6923,0.74217
80,0.69248,0.74252
81,0.69309,0.74299
82,0.69463,0.74377
83,0.69651,0.74481
84,0.69786,0.74586
85,0.69852,0.74664
86,0.69877,0.7471
87,0.699,0.74737
88,0.69962,0.74766
89,0.70059,0.74809
90,0.70119,0.74864
91,0.70116,0.74934
92,0.70125,0.75019
93,0.702,0.75126
94,0.70335,0.75251
95,0.70503,0.75389
96,0.70677,0.75526
97,0.70821,0.75645
98,0.70911,0.75734
99,0.7096,0.75792
100,0.71016,0.75842
101,0.71116,0.75909
102,0.71244,0.76004
103,0.71357,0.76109
104,0.71454,0.76208
105,0.7155,0.76287
106,0.71622,0.76347
107,0.71644,0.76393
108,0.71642,0.76428
109,0.71658,0.7646
110,0.71711,0.76497
111,0.71784,0.76545
112,0.71864,0.76616
113,0.71967,0.7671
114,0.72105,0.76829
115,0.7226,0.76959
116,0.72398,0.77073
117,0.725,0.77163
118,0.72571,0.77235
119,0.72636,0.77307
120,0.72721,0.77388
121,0.72823,0.77465
122,0.72898,0.77527
123,0.72907,0.77563
124,0.72871,0.77589
125,0.72862,0.77623
126,0.72921,0.77673
127,0.73006,0.77739
128,0.73077,0.77819
129,0.73175,0.77919
130,0.7333,0.78036
131,0.73482,0.78161
132,0.7359,0.78276
133,0.73691,0.7837
134,0.73799,0.78441
135,0.73872,0.78483
136,0.73899,0.78511
137,0.73927,0.78546
138,0.73998,0.78604
139,0.74087,0.78688
140,0.74157,0.78784
141,0.74233,0.78883
142,0.74361,0.78978
143,0.74519,0.79057
144,0.74638,0.79106
145,0.7468,0.79118
146,0.74662,0.79101
147,0.74625,0.79086
148,0.74603,0.79095
149,0.74614,0.79133
150,0.74654,0.79182
151,0.74707,0.7922
152,0.74758,0.79257
153,0.74803,0.79309
154,0.74852,0.79397
155,0.74935,0.79518
156,0.75081,0.79657
157,0.75261,0.79785
158,0.75403,0.79881
159,0.75479,0.79942
160,0.75527,0.79989
161,0.75613,0.80055
162,0.75767,0.80143
163,0.75944,0.80237
164,0.76069,0.80311
165,0.76122,0.80363
166,0.76152,0.80414
167,0.76207,0.80473
168,0.76278,0.8054
169,0.76334,0.80604
170,0.76382,0.8067
171,0.76475,0.80748
172,0.7663,0.80841
173,0.76765,0.80935
174,0.76819,0.81016
175,0.76847,0.81079
176,0.76924,0.81125
177,0.77008,0.81152
178,0.76999,0.81164
179,0.76927,0.81184
180,0.76939,0.81241
181,0.771,0.81337
182,0.77303,0.81439
183,0.77424,0.81512
184,0.7745,0.81546
185,0.77457,0.81566
186,0.77507,0.81605
187,0.77597,0.81678
188,0.77717,0.81788
189,0.77874,0.81912
190,0.78044,0.82039
191,0.7819,0.8215
192,0.7832,0.82248
193,0.78452,0.82335
194,0.7858,0.82417
195,0.78697,0.82501
196,0.78807,0.82586
197,0.78913,0.82664
198,0.78998,0.82727
199,0.79029,0.82771
200,0.79016,0.82805
201,0.79014,0.8284
202,0.79072,0.8289
203,0.79191,0.82959
204,0.79329,0.83044
205,0.79441,0.83137
206,0.79516,0.83214
207,0.79561,0.83255
208,0.79574,0.83262
209,0.79564,0.83259
210,0.79571,0.83284
211,0.79625,0.83349
212,0.79708,0.83439
213,0.79778,0.8351
214,0.79811,0.83539
215,0.79816,0.83529
216,0.79828,0.83516
217,0.79869,0.83519
218,0.79936,0.83546
219,0.8001,0.83597
220,0.80083,0.8367
221,0.80177,0.83766
222,0.80326,0.83883
223,0.80539,0.84007
224,0.80778,0.8412
225,0.80965,0.84204
226,0.81037,0.84253
227,0.81005,0.84277
228,0.80947,0.84294
229,0.80934,0.84326
230,0.80975,0.84384
231,0.81043,0.84469
232,0.81138,0.84572
233,0.81276,0.84677
234,0.81432,0.84761
235,0.81547,0.84804
236,0.81595,0.84805
237,0.81585,0.84782
238,0.81561,0.8477
239,0.81588,0.8479
240,0.81702,0.84857
241,0.81857,0.84953
242,0.81976,0.85054
243,0.82034,0.85144
244,0.82085,0.85225
245,0.82173,0.85304
246,0.82292,0.8538
247,0.82407,0.85451
248,0.82486,0.85505
249,0.82537,0.85559
250,0.82587,0.85612
251,0.82637,0.8567
252,0.82669,0.8573
253,0.82717,0.85808
254,0.82839,0.85907
255,0.83032,0.86023
256,0.83197,0.86119
257,0.8326,0.86178
258,0.83256,0.86204
259,0.83258,0.86232
260,0.83282,0.86281
261,0.83318,0.86355
262,0.83385,0.86438
263,0.83495,0.86511
264,0.83611,0.86567
265,0.83696,0.86604
266,0.8373,0.86633
267,0.83732,0.8667
268,0.83763,0.86726
269,0.83856,0.86809
270,0.83989,0.86903
271,0.84114,0.87001
272,0.84198,0.87082
273,0.84256,0.8714
274,0.84338,0.87178
275,0.84447,0.87213
276,0.8455,0.87257
277,0.84639,0.87304
278,0.84714,0.87332
279,0.84722,0.87321
280,0.84651,0.87294
281,0.84589,0.87286
282,0.84646,0.87337
283,0.84815,0.87431
284,0.84983,0.87544
285,0.85091,0.8764
286,0.85185,0.8771
287,0.85277,0.87749
288,0.85299,0.87758
289,0.85234,0.8775
290,0.85166,0.8775
291,0.85179,0.87781
292,0.85282,0.87852
293,0.85452,0.87958
294,0.85644,0.88081
295,0.85794,0.88206
296,0.85905,0.88325
297,0.86028,0.88429
298,0.86154,0.88516
299,0.86237,0.88592
300,0.86287,0.88672
301,0.86376,0.8876
302,0.86516,0.88855
303,0.86619,0.88936
304,0.86649,0.88997
305,0.86691,0.89046
306,0.86779,0.89079
307,0.86813,0.89087
308,0.8674,0.89068
309,0.86675,0.89053
310,0.86725,0.89073
311,0.8686,0.89142
312,0.86999,0.89233
313,0.87126,0.89323
314,0.87228,0.89387
315,0.87262,0.89425
316,0.87254,0.89448
317,0.87292,0.89479
318,0.87383,0.89532
319,0.87482,0.89624
320,0.87618,0.89751
321,0.87813,0.89886
322,0.87954,0.89979
323,0.87911,0.89995
324,0.87752,0.8995
325,0.87667,0.89905
326,0.87757,0.89909
327,0.87959,0.89975
328,0.88151,0.90083
329,0.8828,0.90208
330,0.88384,0.90324
331,0.88478,0.90408
332,0.88533,0.90452
333,0.8854,0.90466
334,0.88519,0.90474
335,0.88493,0.90492
336,0.88509,0.9052
337,0.88585,0.90544
338,0.88665,0.90564
339,0.88713,0.90596
340,0.88782,0.90663
341,0.88909,0.90764
342,0.89058,0.90875
343,0.89166,0.90958
344,0.89178,0.90993
345,0.89098,0.90994
346,0.8903,0.91003
347,0.89065,0.91046
348,0.89199,0.9113
349,0.89375,0.91229
350,0.89531,0.91321
351,0.89629,0.91395
352,0.89693,0.91463
353,0.89782,0.91534
354,0.89902,0.91617
355,0.89993,0.91687
356,0.90011,0.91728
357,0.89994,0.91736
358,0.90005,0.91734
359,0.90071,0.91751
360,0.90199,0.9181
361,0.9037,0.91904
362,0.90499,0.92004
363,0.90531,0.92076
364,0.9051,0.9211
365,0.90481,0.92117
366,0.90475,0.92129
367,0.90524,0.9216
368,0.90589,0.92215
369,0.90632,0.92291
370,0.90719,0.9239
371,0.90871,0.92493
372,0.90974,0.92578
373,0.90957,0.9263
374,0.90911,0.92665
375,0.90922,0.92696
376,0.90953,0.92738
377,0.90976,0.92793
378,0.91052,0.92873
379,0.91195,0.92969
380,0.91334,0.93068
381,0.91441,0.93144
382,0.91534,0.93191
383,0.91608,0.93222
384,0.91675,0.9326
385,0.91784,0.93323
386,0.91941,0.9341
387,0.92085,0.93503
388,0.92147,0.93581
389,0.92127,0.9364
390,0.92112,0.9369
391,0.92157,0.93741
392,0.9223,0.93791
393,0.92298,0.93841
394,0.9238,0.93901
395,0.92481,0.93968
396,0.92557,0.94031
397,0.92577,0.94066
398,0.92536,0.9407
399,0.92438,0.94049
400,0.92338,0.94032
401,0.92308,0.94037
402,0.92361,0.94069
403,0.92442,0.94124
404,0.92534,0.94199
405,0.92673,0.94287
406,0.9283,0.94374
407,0.92941,0.94435
408,0.92995,0.94466
409,0.93019,0.94485
410,0.93049,0.94528
411,0.93124,0.94614
412,0.93248,0.94737
413,0.9338,0.94861
414,0.93468,0.94946
415,0.93485,0.94972
416,0.93451,0.94954
417,0.93426,0.94916
418,0.9344,0.9489
419,0.93468,0.94884
420,0.93496,0.949
421,0.93534,0.94937
422,0.93577,0.94992
423,0.93646,0.9507
424,0.93781,0.95164
425,0.9395,0.95262
426,0.94056,0.95334
427,0.94071,0.95372
428,0.94078,0.95396
429,0.9415,0.95453
430,0.94298,0.95567
431,0.9449,0.95726
432,0.94651,0.95874
433,0.94709,0.95956
434,0.94656,0.95962
435,0.94548,0.95924
436,0.94464,0.95891
437,0.94433,0.95882
438,0.94424,0.95889
439,0.94404,0.95895
440,0.944,0.95903
441,0.94449,0.95921
442,0.94553,0.95958
443,0.94673,0.96005
444,0.94779,0.96063
445,0.94886,0.96135
446,0.95024,0.96222
447,0.95137,0.96297
448,0.95137,0.96335
449,0.95028,0.96329
450,0.94903,0.96303
451,0.94845,0.96292
452,0.94874,0.96306
453,0.94968,0.9633
454,0.9506,0.96347
455,0.9508,0.96356
456,0.95085,0.96382
457,0.95201,0.9644
458,0.95408,0.96518
459,0.95527,0.96574
460,0.95458,0.96584
461,0.95311,0.96555
462,0.9524,0.96519
463,0.95251,0.965
464,0.95272,0.96506
465,0.95284,0.96545
466,0.95334,0.96622
467,0.95418,0.96716
468,0.95476,0.968
469,0.95524,0.96852
470,0.95632,0.96873
471,0.95738,0.96863
472,0.95705,0.96825
473,0.95554,0.96776
474,0.95453,0.96753
475,0.95505,0.9679
476,0.95691,0.96896
477,0.95935,0.97046
478,0.96148,0.97197
479,0.9626,0.97308
480,0.96273,0.97368
481,0.9623,0.97382
482,0.96179,0.97368
483,0.96158,0.97353
484,0.96163,0.9735
485,0.96183,0.97363
486,0.96219,0.97374
487,0.96255,0.97366
488,0.9626,0.97337
489,0.96245,0.97299
490,0.96244,0.97264
491,0.96254,0.97237
492,0.96238,0.97218
493,0.96203,0.97215
494,0.96189,0.97227
495,0.96191,0.97247
496,0.96183,0.97267
497,0.96212,0.97296
498,0.96332,0.97339
499,0.96486,0.97382
500,0.96545,0.97385
501,0.96446,0.97322
502,0.96252,0.97214
503,0.96096,0.97108
504,0.96053,0.97043
505,0.96095,0.97034
506,0.9617,0.97072
507,0.96266,0.97147
508,0.96385,0.9724
509,0.96513,0.97319
510,0.966,0.97362
511,0.96595,0.97357
512,0.96522,0.97324
513,0.96446,0.97282
514,0.96418,0.97259
515,0.96454,0.97258
516,0.96501,0.97267
517,0.96494,0.97261
518,0.96436,0.97223
519,0.9636,0.97154
520,0.96283,0.97089
521,0.96264,0.97061
522,0.96358,0.9709
523,0.96501,0.97156
524,0.96589,0.97214
525,0.96603,0.9723
526,0.96585,0.97201
527,0.96552,0.9715
528,0.96512,0.97107
529,0.96499,0.97102
530,0.96525,0.97142
531,0.96557,0.97209
532,0.96572,0.97278
533,0.96576,0.97325
534,0.96562,0.97342
535,0.96554,0.97334
536,0.96582,0.97316
537,0.96598,0.97285
538,0.96529,0.97232
539,0.96365,0.97151
540,0.96204,0.97075
541,0.9619,0.97043
542,0.96342,0.97064
543,0.96506,0.97119
544,0.96585,0.97177
545,0.96673,0.97238
546,0.96811,0.97292
547,0.96885,0.97328
548,0.96831,0.97337
549,0.96739,0.97333
550,0.96713,0.97336
551,0.96776,0.97351
552,0.9688,0.97366
553,0.96961,0.97372
554,0.9697,0.97368
555,0.969,0.97359
556,0.96794,0.9735
557,0.9672,0.97343
558,0.96741,0.97356
559,0.96859,0.9738
560,0.97007,0.97412
561,0.97107,0.97423
562,0.97105,0.97414
563,0.97018,0.97391
564,0.96956,0.97385
565,0.97001,0.97395
566,0.971,0.97417
567,0.97146,0.9742
568,0.9713,0.97414
569,0.97142,0.97415
570,0.97242,0.97443
571,0.97374,0.97476
572,0.97422,0.97499
573,0.97379,0.97502
574,0.97339,0.97493
575,0.97303,0.97476
576,0.97208,0.97447
577,0.97092,0.97409
578,0.97041,0.97377
579,0.97058,0.97362
580,0.97091,0.97379
581,0.97137,0.9742
582,0.97201,0.97472
583,0.97242,0.97508
584,0.97262,0.97531
585,0.973,0.97543
586,0.97334,0.97542
587,0.97299,0.97513
588,0.97218,0.97473
589,0.97215,0.97449
590,0.97343,0.97462
591,0.97499,0.97501
592,0.97587,0.97542
593,0.97635,0.97577
594,0.97685,0.97609
595,0.97705,0.9763
596,0.97681,0.97641
597,0.97672,0.9765
598,0.97734,0.97675
599,0.97831,0.97705
600,0.97876,0.97714
601,0.97829,0.97682
602,0.97725,0.97615
603,0.97599,0.97536
604,0.97465,0.97462
605,0.97361,0.97404
606,0.97332,0.97362
607,0.97368,0.97345
608,0.97441,0.97362
609,0.97556,0.97407
610,0.9768,0.97456
611,0.97735,0.97476
612,0.97686,0.97458
613,0.97585,0.97424
614,0.97541,0.97412
615,0.97598,0.97433
616,0.97683,0.97472
617,0.97702,0.97499
618,0.97673,0.97504
619,0.97675,0.97493
620,0.97712,0.97469
621,0.97731,0.97433
622,0.97713,0.97397
623,0.97692,0.97375
624,0.97703,0.97383
625,0.97733,0.97407
626,0.97723,0.97423
627,0.97646,0.97415
628,0.97567,0.97404
629,0.97569,0.97415
630,0.97636,0.97447
631,0.97678,0.97485
632,0.97664,0.97514
633,0.97661,0.97519
634,0.97695,0.97482
635,0.97682,0.97398
636,0.9756,0.97292
637,0.97415,0.97221
638,0.97398,0.97232
639,0.97563,0.97311
640,0.97771,0.97394
641,0.97817,0.97414
642,0.97681,0.97369
643,0.97514,0.97313
644,0.9744,0.97298
645,0.97456,0.97334
646,0.97499,0.97386
647,0.97526,0.9742
648,0.97546,0.9742
649,0.97551,0.97385
650,0.97485,0.97317
651,0.97361,0.97234
652,0.97271,0.97154
653,0.97256,0.97115
654,0.97285,0.9713
655,0.97349,0.97208
656,0.97451,0.97322
657,0.97581,0.97438
658,0.97689,0.97513
659,0.97724,0.97527
660,0.97699,0.97488
661,0.97661,0.97424
662,0.97601,0.97362
663,0.97503,0.97313
664,0.97397,0.97287
665,0.97311,0.97272
666,0.97241,0.97263
667,0.97196,0.9725
668,0.97226,0.97243
669,0.97357,0.97243
670,0.97526,0.97256
671,0.97631,0.97281
672,0.97642,0.9731
673,0.97608,0.97342
674,0.97585,0.97369
675,0.97586,0.97379
676,0.97563,0.97348
677,0.97465,0.97279
678,0.97315,0.97195
679,0.97213,0.9713
680,0.97198,0.97107
681,0.97201,0.97118
682,0.97197,0.97148
683,0.9725,0.97188
684,0.97381,0.97235
685,0.97507,0.97278
686,0.97539,0.97302
687,0.97487,0.97302
688,0.97425,0.97282
689,0.9739,0.97244
690,0.97364,0.97189
691,0.97302,0.97125
692,0.97178,0.97064
693,0.97054,0.97026
694,0.97016,0.97014
695,0.97034,0.97018
696,0.97051,0.97037
697,0.97108,0.97067
698,0.97211,0.97107
699,0.97262,0.97133
700,0.97216,0.97137
701,0.97144,0.97118
702,0.9711,0.97092
703,0.97078,0.97064
704,0.97004,0.97037
705,0.96916,0.97012
706,0.96867,0.96995
707,0.96881,0.96986
708,0.96946,0.96985
709,0.97028,0.96988
710,0.97083,0.96995
711,0.97083,0.97011
712,0.97077,0.97038
713,0.97113,0.97082
714,0.97165,0.97144
715,0.97228,0.97218
716,0.97339,0.9729
717,0.97458,0.97334
718,0.97472,0.97324
719,0.97353,0.97258
720,0.97189,0.97168
721,0.97064,0.97084
722,0.96992,0.97017
723,0.96941,0.96956
724,0.96889,0.96898
725,0.96835,0.96844
726,0.96779,0.96794
727,0.96725,0.96754
728,0.96707,0.96739
729,0.96746,0.96762
730,0.96818,0.96815
731,0.96898,0.96884
732,0.96975,0.96934
733,0.97028,0.96947
734,0.97022,0.96902
735,0.96954,0.96818
736,0.96871,0.96725
737,0.96839,0.9666
738,0.96857,0.96626
739,0.96854,0.96605
740,0.96804,0.96571
741,0.96711,0.96509
742,0.96562,0.96425
743,0.96393,0.96338
744,0.96312,0.96272
745,0.96342,0.96237
746,0.96361,0.96223
747,0.9629,0.96217
748,0.96188,0.96204
749,0.96112,0.96179
750,0.96041,0.96155
751,0.95988,0.96138
752,0.96016,0.96143
753,0.9611,0.96156
754,0.96167,0.96158
755,0.96134,0.96138
756,0.96069,0.96112
757,0.96041,0.96098
758,0.96065,0.96098
759,0.96114,0.96094
760,0.9613,0.9606
761,0.96074,0.95999
762,0.95994,0.95932
763,0.95954,0.95882
764,0.95941,0.95843
765,0.95889,0.95807
766,0.95794,0.95764
767,0.95742,0.95734
768,0.95786,0.95727
769,0.95859,0.95738
770,0.95863,0.95734
771,0.958,0.95689
772,0.95724,0.95616
773,0.95676,0.95544
774,0.9566,0.95492
775,0.95632,0.95457
776,0.95548,0.95419
777,0.95441,0.95378
778,0.95378,0.95344
779,0.95384,0.95335
780,0.95421,0.95343
781,0.9544,0.95344
782,0.95408,0.95311
783,0.9533,0.95233
784,0.95235,0.95135
785,0.9517,0.95048
786,0.95153,0.94992
787,0.95137,0.94954
788,0.95086,0.94919
789,0.95017,0.94868
790,0.94957,0.94806
791,0.94894,0.9473
792,0.94824,0.94653
793,0.94745,0.94574
794,0.94644,0.94501
795,0.94537,0.94434
796,0.94471,0.94389
797,0.94479,0.9438
798,0.94552,0.94409
799,0.94643,0.94452
800,0.94664,0.94478
801,0.94598,0.94472
802,0.94529,0.9444
803,0.94501,0.94395
804,0.94492,0.94351
805,0.94496,0.94313
806,0.94506,0.9427
807,0.94477,0.94211
808,0.94375,0.94128
809,0.94228,0.94049
810,0.94124,0.94011
811,0.94133,0.94032
812,0.94252,0.94095
813,0.94374,0.9415
814,0.94376,0.9416
815,0.94261,0.94125
816,0.94153,0.94073
817,0.94129,0.94031
818,0.94117,0.93993
819,0.94027,0.93948
820,0.93884,0.93898
821,0.93782,0.9386
822,0.9377,0.93848
823,0.93812,0.93849
824,0.93833,0.9384
825,0.93818,0.93803
826,0.93793,0.93739
827,0.93742,0.93663
828,0.93632,0.9359
829,0.93495,0.93521
830,0.93388,0.93452
831,0.93313,0.93376
832,0.93266,0.93307
833,0.93278,0.93262
834,0.93338,0.93249
835,0.93359,0.93251
836,0.93291,0.93245
837,0.93188,0.93223
838,0.93119,0.9319
839,0.93074,0.93155
840,0.9303,0.9313
841,0.93015,0.93136
842,0.93062,0.93158
843,0.93122,0.93155
844,0.93088,0.9308
845,0.92922,0.9294
846,0.92726,0.92786
847,0.92625,0.92676
848,0.92613,0.92627
849,0.92598,0.92615
850,0.92531,0.92593
851,0.924,0.92543
852,0.92238,0.92462
853,0.92138,0.92375
854,0.92122,0.92293
855,0.92097,0.92221
856,0.92014,0.9216
857,0.91933,0.92116
858,0.91895,0.92082
859,0.91859,0.9205
860,0.91799,0.92
861,0.91744,0.91936
862,0.91709,0.91859
863,0.91642,0.91774
864,0.91506,0.91682
865,0.91338,0.91592
866,0.91227,0.91524
867,0.91233,0.91495
868,0.9132,0.91501
869,0.91402,0.91521
870,0.91425,0.91516
871,0.91381,0.91466
872,0.91291,0.9138
873,0.91203,0.91295
874,0.91175,0.91243
875,0.91205,0.91225
876,0.91227,0.91211
877,0.91197,0.91177
878,0.91153,0.9111
879,0.91112,0.91015
880,0.91006,0.90907
881,0.90854,0.90809
882,0.90768,0.90738
883,0.90752,0.90684
884,0.90709,0.90632
885,0.90618,0.90578
886,0.9055,0.90523
887,0.90534,0.90469
888,0.90509,0.90404
889,0.90427,0.90323
890,0.90317,0.90228
891,0.90237,0.90146
892,0.90211,0.90072
893,0.9021,0.90014
894,0.9018,0.89967
895,0.90151,0.89947
896,0.90177,0.89944
897,0.90208,0.89937
898,0.90142,0.89885
899,0.89949,0.89781
900,0.89727,0.89659
901,0.89603,0.89574
902,0.89608,0.89546
903,0.89677,0.89552
904,0.89729,0.89546
905,0.89682,0.89487
906,0.89504,0.89378
907,0.89266,0.89253
908,0.89088,0.89152
909,0.89028,0.89091
910,0.89048,0.89058
911,0.89063,0.89021
912,0.89015,0.88969
913,0.88911,0.88905
914,0.88806,0.88844
915,0.88718,0.88806
916,0.88645,0.88795
917,0.88615,0.88798
918,0.88624,0.88789
919,0.88606,0.88746
920,0.88547,0.88669
921,0.88506,0.88577
922,0.88482,0.88493
923,0.8843,0.88435
924,0.88368,0.88397
925,0.88335,0.88379
926,0.88316,0.88367
927,0.88284,0.88356
928,0.88237,0.88331
929,0.88164,0.88283
930,0.88035,0.88205
931,0.87862,0.88118
932,0.87742,0.88049
933,0.87724,0.88006
934,0.87729,0.8797
935,0.87643,0.87916
936,0.87473,0.87845
937,0.8734,0.8777
938,0.87317,0.8771
939,0.87352,0.87666
940,0.87338,0.87619
941,0.87209,0.87555
942,0.87015,0.87481
943,0.86892,0.87416
944,0.86881,0.87366
945,0.86883,0.87309
946,0.86826,0.87231
947,0.86733,0.87141
948,0.86657,0.87065
949,0.86619,0.87019
950,0.86584,0.86995
951,0.86529,0.86969
952,0.86469,0.86925
953,0.86403,0.86859
954,0.86308,0.8678
955,0.86181,0.8669
956,0.86045,0.86603
957,0.8594,0.86537
958,0.8591,0.86505
959,0.85937,0.8649
960,0.85945,0.86462
961,0.85861,0.86398
962,0.85665,0.86297
963,0.85428,0.86183
964,0.85252,0.86084
965,0.85191,0.86018
966,0.85225,0.8598
967,0.85264,0.85943
968,0.85216,0.8589
969,0.85091,0.85814
970,0.84961,0.85739
971,0.8489,0.85686
972,0.84908,0.8566
973,0.84945,0.8564
974,0.84887,0.85605
975,0.84722,0.85547
976,0.84563,0.8549
977,0.84532,0.8546
978,0.84629,0.85446
979,0.84703,0.85405
980,0.84597,0.85303
981,0.8432,0.8515
982,0.84031,0.85003
983,0.83855,0.84906
984,0.83807,0.84858
985,0.83818,0.84823
986,0.83758,0.84765
987,0.83561,0.84681
988,0.83334,0.84596
989,0.83231,0.84533
990,0.83254,0.84495
991,0.83309,0.84469
992,0.83336,0.84437
993,0.83334,0.84396
994,0.83312,0.84344
995,0.83285,0.84286
996,0.83251,0.84227
997,0.83197,0.84157
998,0.8312,0.84067
999,0.83006,0.83957
1000,0.82864,0.83848
1001,0.82741,0.8376
1002,0.82659,0.83697
1003,0.82586,0.83644
1004,0.82529,0.83583
1005,0.82509,0.83507
1006,0.82479,0.83424
1007,0.82377,0.83343
1008,0.82231,0.83273
1009,0.82124,0.83218
1010,0.82063,0.83166
1011,0.81992,0.83107
1012,0.81872,0.8304
1013,0.81751,0.82976
1014,0.8171,0.82927
1015,0.81733,0.82901
1016,0.81738,0.82898
1017,0.81711,0.82905
1018,0.81665,0.82893
1019,0.8157,0.82838
1020,0.81418,0.82745
1021,0.81264,0.82644
1022,0.81167,0.82568
1023,0.81138,0.82522
1024,0.81172,0.82496
1025,0.81242,0.82467
1026,0.81247,0.82417
1027,0.81107,0.82335
1028,0.80896,0.8224
1029,0.8075,0.82162
1030,0.80725,0.82126
1031,0.80757,0.82113
1032,0.8073,0.82084
1033,0.80581,0.82
1034,0.80354,0.81857
1035,0.80156,0.81691
1036,0.80069,0.81553
1037,0.80098,0.81482
1038,0.80159,0.81466
1039,0.80155,0.81474
1040,0.80074,0.81477
1041,0.79997,0.81463
1042,0.79976,0.8143
1043,0.7997,0.81381
1044,0.79915,0.81315
1045,0.79802,0.81238
1046,0.79678,0.81151
1047,0.7958,0.81048
1048,0.795,0.80929
1049,0.79411,0.80803
1050,0.79311,0.80693
1051,0.79234,0.80624
1052,0.7921,0.80597
1053,0.7922,0.80581
1054,0.79192,0.80537
1055,0.79045,0.80438
1056,0.78783,0.80294
1057,0.78524,0.80156
1058,0.78394,0.80069
1059,0.78384,0.80047
1060,0.78395,0.80058
1061,0.78359,0.80056
1062,0.78283,0.80011
1063,0.78192,0.79924
1064,0.7807,0.79809
1065,0.77906,0.79693
1066,0.77762,0.796
1067,0.77716,0.79544
1068,0.77762,0.79521
1069,0.77811,0.79515
1070,0.77814,0.7951
1071,0.77787,0.79501
1072,0.77754,0.7948
1073,0.77706,0.79435
1074,0.77626,0.79362
1075,0.77501,0.79268
1076,0.77329,0.7917
1077,0.77146,0.7908
1078,0.77013,0.79002
1079,0.76948,0.7893
1080,0.76921,0.78862
1081,0.76881,0.78793
1082,0.76805,0.78726
1083,0.76734,0.78672
1084,0.76732,0.78637
1085,0.76775,0.7861
1086,0.76775,0.78564
1087,0.76699,0.78494
1088,0.76576,0.78415
1089,0.76441,0.78341
1090,0.76318,0.78286
1091,0.76206,0.78236
1092,0.76093,0.78181
1093,0.75983,0.78108
1094,0.75913,0.78018
1095,0.75868,0.77914
1096,0.7579,0.77809
1097,0.75684,0.7772
1098,0.7561,0.77665
1099,0.75599,0.77639
1100,0.75627,0.77626
1101,0.75619,0.77597
1102,0.75512,0.7754
1103,0.75336,0.77456
1104,0.75185,0.77363
1105,0.75114,0.77275
1106,0.75103,0.77197
1107,0.75099,0.77133
1108,0.7506,0.77073
1109,0.74962,0.77009
1110,0.74811,0.76931
1111,0.74647,0.76838
1112,0.74511,0.76735
1113,0.74424,0.76634
1114,0.74379,0.76547
1115,0.74332,0.76481
1116,0.74275,0.76437
1117,0.74258,0.76407
1118,0.74297,0.76379
1119,0.74311,0.7633
1120,0.7421,0.76257
1121,0.74019,0.76164
1122,0.73842,0.76074
1123,0.73747,0.75999
1124,0.7373,0.75947
1125,0.73735,0.75912
1126,0.73721,0.75891
1127,0.73697,0.75869
1128,0.73681,0.75837
1129,0.73651,0.75772
1130,0.73566,0.75674
1131,0.73422,0.75552
1132,0.7326,0.7543
1133,0.73134,0.75328
1134,0.73071,0.75256
1135,0.7304,0.7521
1136,0.72993,0.75178
1137,0.72925,0.75151
1138,0.7288,0.7512
1139,0.7287,0.75074
1140,0.72844,0.7501
1141,0.72765,0.74936
1142,0.72667,0.74862
1143,0.72596,0.74797
1144,0.72543,0.74733
1145,0.72475,0.74658
1146,0.72395,0.74574
1147,0.72333,0.7449
1148,0.72301,0.74417
1149,0.72267,0.74351
1150,0.72187,0.74292
1151,0.72079,0.74226
1152,0.72005,0.74153
1153,0.71975,0.74067
1154,0.71937,0.73976
1155,0.71878,0.73892
1156,0.71842,0.73829
1157,0.71825,0.73782
1158,0.7175,0.73732
1159,0.71593,0.73666
1160,0.71439,0.73591
1161,0.71371,0.73516
1162,0.71358,0.7344
1163,0.71309,0.73353
1164,0.71191,0.73248
1165,0.71042,0.73138
1166,0.70917,0.73039
1167,0.70847,0.72966
1168,0.70823,0.72917
1169,0.7081,0.72882
1170,0.70775,0.7284
1171,0.70709,0.72775
1172,0.70609,0.7268
1173,0.70476,0.72566
1174,0.70321,0.7245
1175,0.70175,0.72352
1176,0.70071,0.72282
1177,0.70026,0.72236
1178,0.70029,0.722
1179,0.70043,0.72154
1180,0.70025,0.7209
1181,0.69974,0.7201
1182,0.69913,0.7193
1183,0.69843,0.71852
1184,0.6976,0.71777
1185,0.6968,0.71705
1186,0.69604,0.71632
1187,0.6949,0.71553
1188,0.69342,0.71475
1189,0.69254,0.71412
1190,0.69294,0.71376
1191,0.69375,0.71348
1192,0.69336,0.71298
1193,0.69149,0.71206
1194,0.68913,0.7108
1195,0.6869,0.70944
1196,0.68498,0.70828
1197,0.68377,0.70745
1198,0.68331,0.70683
1199,0.68286,0.70622
1200,0.68201,0.7055
1201,0.68113,0.70474
1202,0.68058,0.70401
1203,0.68019,0.7033
1204,0.67966,0.70257
1205,0.67889,0.70175
1206,0.67799,0.70091
1207,0.67715,0.70013
1208,0.67668,0.69958
1209,0.67654,0.69923
1210,0.67622,0.69895
1211,0.67539,0.69851
1212,0.67433,0.69783
1213,0.67326,0.69694
1214,0.67199,0.69598
1215,0.67048,0.69506
1216,0.66909,0.69419
1217,0.66801,0.69332
1218,0.667,0.69244
1219,0.66598,0.69157
1220,0.66511,0.69079
1221,0.66437,0.69012
1222,0.66358,0.68951
1223,0.66269,0.68899
1224,0.66191,0.68853
1225,0.66127,0.68804
1226,0.66042,0.68736
1227,0.65913,0.68644
1228,0.65771,0.68536
1229,0.6565,0.68429
1230,0.65553,0.6833
1231,0.65475,0.68238
1232,0.6541,0.68154
1233,0.6533,0.68077
1234,0.65213,0.68006
1235,0.65079,0.67942
1236,0.64966,0.67883
1237,0.64865,0.67822
1238,0.64757,0.67756
1239,0.64669,0.67684
1240,0.64623,0.67616
1241,0.64581,0.6755
1242,0.64519,0.67489
1243,0.64446,0.67428
1244,0.6435,0.67362
1245,0.64209,0.67286
1246,0.64056,0.67205
1247,0.63935,0.67123
1248,0.63832,0.67047
1249,0.63708,0.66976
1250,0.63567,0.66912
1251,0.63455,0.66847
1252,0.63389,0.66775
1253,0.6333,0.667
1254,0.63251,0.66629
1255,0.63156,0.66557
1256,0.6303,0.66484
1257,0.62864,0.66401
1258,0.62678,0.66314
1259,0.62504,0.66229
1260,0.62392,0.66152
1261,0.6237,0.66094
1262,0.62391,0.66049
1263,0.62371,0.66001
1264,0.62261,0.65936
1265,0.62103,0.65847
1266,0.61975,0.65753
1267,0.61894,0.6567
1268,0.61821,0.65615
1269,0.61759,0.65583
1270,0.61726,0.65557
1271,0.61662,0.65507
1272,0.6151,0.65411
1273,0.61309,0.6527
1274,0.61093,0.65104
1275,0.6086,0.64947
1276,0.6066,0.64826
1277,0.60564,0.64753
1278,0.60556,0.64724
1279,0.60573,0.64717


==> figures/vignetting/virgnetting_plenoptic.csv <==
0,0.70089
1,0.63909
2,0.55057
3,0.46308
4,0.37859
5,0.29762
6,0.26564
7,0.31823
8,0.46008
9,0.65728
10,0.77182
11,0.79914
12,0.8183
13,0.81053
14,0.81642
15,0.83086
16,0.8344
17,0.84319
18,0.83869
19,0.83737
20,0.84427
21,0.83899
22,0.82884
23,0.83488
24,0.81567
25,0.79588
26,0.78228
27,0.76469
28,0.69241
29,0.56549
30,0.48166
31,0.47587
32,0.54473
33,0.64544
34,0.75459
35,0.79551
36,0.81483
37,0.82135
38,0.83423
39,0.82781
40,0.81734
41,0.82683
42,0.83343
43,0.83127
44,0.83022
45,0.82315
46,0.82527
47,0.80064
48,0.78716
49,0.73773
50,0.63131
51,0.52762
52,0.46424
53,0.48554
54,0.54016
55,0.62888
56,0.70625
57,0.7754
58,0.81573
59,0.82056
60,0.8244
61,0.83452
62,0.84194
63,0.82969
64,0.83132
65,0.84749
66,0.85342
67,0.84626
68,0.83714
69,0.81875
70,0.8058
71,0.80232
72,0.78245
73,0.73564
74,0.6105
75,0.47327
76,0.41617
77,0.48906
78,0.62552
79,0.73938
80,0.79588
81,0.81234
82,0.81635
83,0.82068
84,0.82921
85,0.82976
86,0.84016
87,0.83538
88,0.85362
89,0.85057
90,0.84492
91,0.8341
92,0.84052
93,0.82248
94,0.81496
95,0.79842
96,0.78766
97,0.77952
98,0.67456
99,0.54798
100,0.47552
101,0.51498
102,0.61657
103,0.7086
104,0.77151
105,0.80385
106,0.82163
107,0.81952
108,0.83843
109,0.83233
110,0.8472
111,0.8344
112,0.83089
113,0.82315
114,0.81613
115,0.82291
116,0.80635
117,0.80647
118,0.77586
119,0.71483
120,0.61275
121,0.53096
122,0.51109
123,0.5281
124,0.58387
125,0.68278
126,0.75671
127,0.79045
128,0.81428
129,0.82373
130,0.81395
131,0.8341
132,0.85621
133,0.83512
134,0.84302
135,0.83535
136,0.84172
137,0.8356
138,0.81967
139,0.81227
140,0.81568
141,0.80609
142,0.77954
143,0.68931
144,0.55203
145,0.45899
146,0.45102
147,0.57008
148,0.71999
149,0.7713
150,0.79242
151,0.80998
152,0.83067
153,0.82569
154,0.84182
155,0.83958
156,0.84898
157,0.84227
158,0.83382
159,0.84009
160,0.823
161,0.82663
162,0.83653
163,0.8311
164,0.8232
165,0.80438
166,0.80277
167,0.76265
168,0.63758
169,0.53738
170,0.49638
171,0.55499
172,0.65894
173,0.74594
174,0.79504
175,0.80828
176,0.8182
177,0.81491
178,0.83557
179,0.84131
180,0.85597
181,0.84461
182,0.83745
183,0.82396
184,0.83389
185,0.8281
186,0.81505
187,0.78249
188,0.74606
189,0.66924
190,0.5665
191,0.51731
192,0.53901
193,0.58288
194,0.6486
195,0.74049
196,0.79689
197,0.80328
198,0.82358
199,0.83036
200,0.85391
201,0.84706
202,0.83353
203,0.83624
204,0.84103
205,0.83726
206,0.84492
207,0.83183
208,0.82378
209,0.81599
210,0.81041
211,0.79417
212,0.75513
213,0.65833
214,0.51537
215,0.46613
216,0.51815
217,0.66103
218,0.77101
219,0.80095
220,0.80258
221,0.80314
222,0.83332
223,0.84408
224,0.84091
225,0.84107
226,0.83418
227,0.84302
228,0.84317
229,0.84153
230,0.84824
231,0.83389
232,0.83404
233,0.82783
234,0.81847
235,0.8132
236,0.79688
237,0.74097
238,0.60965
239,0.52846
240,0.54084
241,0.61626
242,0.71553
243,0.77666
244,0.80876
245,0.81837
246,0.83096
247,0.82798
248,0.82757
249,0.83607
250,0.84686
251,0.83737
252,0.84309
253,0.83963
254,0.84081
255,0.81868
256,0.801
257,0.78054
258,0.73655
259,0.64043
260,0.54817
261,0.53922
262,0.56585
263,0.63279
264,0.70101
265,0.77103
266,0.79494
267,0.80489
268,0.82843
269,0.82295
270,0.82879
271,0.84014
272,0.82387
273,0.83899
274,0.83389
275,0.84689
276,0.85066
277,0.82985
278,0.82473
279,0.82539
280,0.8096
281,0.78437
282,0.72458
283,0.61408
284,0.50049
285,0.49562
286,0.5843
287,0.73287
288,0.79746
289,0.81217
290,0.82187
291,0.82238
292,0.84372
293,0.83851
294,0.85677
295,0.85708
296,0.85712
297,0.85888
298,0.85372
299,0.84468
300,0.83983
301,0.835
302,0.82274
303,0.81993
304,0.80861
305,0.81897
306,0.79783
307,0.71778
308,0.59072
309,0.54439
310,0.57573
311,0.65468
312,0.76195
313,0.81373
314,0.82933
315,0.82992
316,0.84358
317,0.84427
318,0.84802
319,0.84615
320,0.83314
321,0.84256
322,0.85616
323,0.83516
324,0.82904
325,0.81945
326,0.80895
327,0.77709
328,0.7113
329,0.62484
330,0.55727
331,0.55997
332,0.60828
333,0.68988
334,0.76712
335,0.8112
336,0.82478
337,0.82858
338,0.82825
339,0.83478
340,0.85845
341,0.85549
342,0.8539
343,0.84353
344,0.8441
345,0.85223
346,0.84646
347,0.83211
348,0.85414
349,0.83067
350,0.81354
351,0.78019
352,0.71617
353,0.58253
354,0.50407
355,0.55756
356,0.67393
357,0.78509
358,0.81426
359,0.81717
360,0.82276
361,0.84787
362,0.84831
363,0.85095
364,0.85241
365,0.86515
366,0.88495
367,0.8522
368,0.85513
369,0.85826
370,0.85768
371,0.8398
372,0.825
373,0.82478
374,0.81447
375,0.82802
376,0.78977
377,0.68311
378,0.58553
379,0.56614
380,0.62912
381,0.71788
382,0.79492
383,0.82718
384,0.83978
385,0.84078
386,0.84365
387,0.84704
388,0.85056
389,0.86186
390,0.87335
391,0.85316
392,0.84465
393,0.84302
394,0.82901
395,0.82397
396,0.79155
397,0.75159
398,0.67528
399,0.59875
400,0.56878
401,0.59836
402,0.65254
403,0.73014
404,0.80042
405,0.82558
406,0.83214
407,0.84011
408,0.85323
409,0.86028
410,0.85878
411,0.85826
412,0.84663
413,0.84946
414,0.84936
415,0.86356
416,0.8517
417,0.83504
418,0.82553
419,0.81289
420,0.79891
421,0.75618
422,0.66396
423,0.5528
424,0.52546
425,0.6369
426,0.76212
427,0.8208
428,0.84472
429,0.8416
430,0.84367
431,0.86023
432,0.86037
433,0.86907
434,0.8658
435,0.86362
436,0.86441
437,0.87068
438,0.86556
439,0.85093
440,0.8361
441,0.83862
442,0.82627
443,0.81298
444,0.81262
445,0.83019
446,0.77199
447,0.65898
448,0.57698
449,0.59634
450,0.67876
451,0.75058
452,0.80613
453,0.84033
454,0.84168
455,0.85549
456,0.84956
457,0.86078
458,0.85982
459,0.85758
460,0.84795
461,0.85388
462,0.86311
463,0.84067
464,0.81005
465,0.81226
466,0.7905
467,0.73537
468,0.63935
469,0.60487
470,0.6053
471,0.63282
472,0.70097
473,0.78879
474,0.84172
475,0.83951
476,0.8393
477,0.85148
478,0.86359
479,0.85592
480,0.86032
481,0.86945
482,0.87058
483,0.86491
484,0.85626
485,0.83894
486,0.84078
487,0.83348
488,0.80549
489,0.81628
490,0.78364
491,0.72847
492,0.61513
493,0.54677
494,0.57424
495,0.70565
496,0.8146
497,0.83319
498,0.84526
499,0.84622
500,0.85917
501,0.86751
502,0.86421
503,0.87049
504,0.86957
505,0.86863
506,0.8708
507,0.8633
508,0.85424
509,0.85748
510,0.85806
511,0.83887
512,0.82661
513,0.82822
514,0.82397
515,0.81666
516,0.73955
517,0.62928
518,0.58005
519,0.63594
520,0.73369
521,0.79837
522,0.83824
523,0.84992
524,0.86128
525,0.86087
526,0.85958
527,0.86647
528,0.87459
529,0.86386
530,0.86489
531,0.85605
532,0.84519
533,0.83961
534,0.82503
535,0.80561
536,0.77499
537,0.72221
538,0.63275
539,0.60369
540,0.6184
541,0.6823
542,0.74887
543,0.82551
544,0.84502
545,0.83983
546,0.85782
547,0.87673
548,0.88423
549,0.87077
550,0.87777
551,0.87889
552,0.88654
553,0.87245
554,0.86637
555,0.8505
556,0.84951
557,0.84812
558,0.82444
559,0.80688
560,0.76819
561,0.7057
562,0.58606
563,0.5634
564,0.62979
565,0.76625
566,0.8294
567,0.83826
568,0.83935
569,0.85612
570,0.86546
571,0.88909
572,0.88659
573,0.87291
574,0.88603
575,0.87714
576,0.85907
577,0.85602
578,0.84799
579,0.85162
580,0.8576
581,0.84975
582,0.8454
583,0.84161
584,0.85571
585,0.82351
586,0.70546
587,0.62071
588,0.61018
589,0.6839
590,0.77197
591,0.82849
592,0.85359
593,0.85818
594,0.87459
595,0.87442
596,0.88224
597,0.87839
598,0.87025
599,0.86092
600,0.86104
601,0.85383
602,0.84656
603,0.85321
604,0.84148
605,0.81099
606,0.77096
607,0.70327
608,0.6196
609,0.61157
610,0.64995
611,0.72221
612,0.79667
613,0.83295
614,0.86034
615,0.87513
616,0.87525
617,0.86299
618,0.88158
619,0.8769
620,0.88634
621,0.87442
622,0.86751
623,0.86349
624,0.86529
625,0.85867
626,0.84321
627,0.8347
628,0.82332
629,0.82039
630,0.77478
631,0.67045
632,0.56011
633,0.59322
634,0.69536
635,0.8157
636,0.84545
637,0.85306
638,0.85777
639,0.87017
640,0.86724
641,0.88171
642,0.88644
643,0.8818
644,0.8752
645,0.86652
646,0.87637
647,0.87549
648,0.87186
649,0.86225
650,0.85033
651,0.859
652,0.857
653,0.85813
654,0.85739
655,0.77862
656,0.66256
657,0.62037
658,0.64767
659,0.7174
660,0.82027
661,0.85242
662,0.86217
663,0.85258
664,0.86804
665,0.87702
666,0.87618
667,0.87971
668,0.88098
669,0.87616
670,0.8709
671,0.86107
672,0.84982
673,0.84626
674,0.83922
675,0.81548
676,0.7503
677,0.6721
678,0.63529
679,0.64642
680,0.69029
681,0.76168
682,0.83802
683,0.85174
684,0.85816
685,0.85951
686,0.86684
687,0.8726
688,0.87743
689,0.89403
690,0.88629
691,0.87698
692,0.87788
693,0.87902
694,0.88147
695,0.86323
696,0.8541
697,0.84807
698,0.8242
699,0.80452
700,0.73427
701,0.64229
702,0.57763
703,0.6495
704,0.77529
705,0.83619
706,0.84951
707,0.86296
708,0.85977
709,0.86359
710,0.88113
711,0.88147
712,0.88848
713,0.88563
714,0.87746
715,0.88152
716,0.88752
717,0.87947
718,0.88786
719,0.87287
720,0.87039
721,0.85475
722,0.84437
723,0.86505
724,0.85734
725,0.74643
726,0.63955
727,0.61932
728,0.67485
729,0.74547
730,0.81154
731,0.84197
732,0.87193
733,0.87933
734,0.87138
735,0.87443
736,0.88882
737,0.87587
738,0.86791
739,0.88002
740,0.85835
741,0.86066
742,0.85912
743,0.85684
744,0.82781
745,0.78867
746,0.72324
747,0.66437
748,0.62893
749,0.65586
750,0.71469
751,0.79042
752,0.83946
753,0.83636
754,0.85321
755,0.87159
756,0.88062
757,0.8857
758,0.8925
759,0.89172
760,0.88863
761,0.8901
762,0.89689
763,0.8782
764,0.87311
765,0.86774
766,0.86515
767,0.86188
768,0.83644
769,0.78877
770,0.69818
771,0.6054
772,0.58724
773,0.69712
774,0.82298
775,0.84543
776,0.83555
777,0.84542
778,0.86222
779,0.88
780,0.89288
781,0.89255
782,0.90984
783,0.89509
784,0.90004
785,0.89726
786,0.89911
787,0.8917
788,0.89295
789,0.87472
790,0.85246
791,0.85581
792,0.8499
793,0.86154
794,0.81123
795,0.70217
796,0.61914
797,0.6272
798,0.70406
799,0.78406
800,0.82032
801,0.84922
802,0.88146
803,0.88231
804,0.88209
805,0.88248
806,0.89903
807,0.89226
808,0.88985
809,0.88704
810,0.87981
811,0.8836
812,0.87464
813,0.8473
814,0.83401
815,0.77392
816,0.69123
817,0.64426
818,0.63991
819,0.6858
820,0.73074
821,0.80823
822,0.84031
823,0.84759
824,0.85074
825,0.8743
826,0.87579
827,0.88416
828,0.89848
829,0.89701
830,0.90362
831,0.90977
832,0.90749
833,0.89283
834,0.88673
835,0.8727
836,0.87416
837,0.85155
838,0.82884
839,0.76188
840,0.64152
841,0.58618
842,0.61396
843,0.73532
844,0.82594
845,0.84718
846,0.85792
847,0.86458
848,0.87955
849,0.89425
850,0.89235
851,0.88707
852,0.90477
853,0.89702
854,0.91152
855,0.92094
856,0.91547
857,0.8979
858,0.88019
859,0.8708
860,0.86186
861,0.84417
862,0.8474
863,0.84264
864,0.75065
865,0.65312
866,0.59519
867,0.65295
868,0.7501
869,0.8102
870,0.84655
871,0.86296
872,0.87238
873,0.88229
874,0.87455
875,0.8867
876,0.88248
877,0.89444
878,0.90216
879,0.8837
880,0.86621
881,0.86743
882,0.84994
883,0.83038
884,0.80924
885,0.73758
886,0.65764
887,0.6358
888,0.66485
889,0.7037
890,0.76252
891,0.83144
892,0.86201
893,0.86347
894,0.86383
895,0.8882
896,0.89235
897,0.90323
898,0.92287
899,0.92491
900,0.91295
901,0.91374
902,0.90979
903,0.88808
904,0.87092
905,0.86472
906,0.84299
907,0.82409
908,0.7902
909,0.71565
910,0.61537
911,0.58854
912,0.64646
913,0.79511
914,0.85225
915,0.84374
916,0.86301
917,0.8756
918,0.89567
919,0.90086
920,0.91744
921,0.91741
922,0.93168
923,0.917
924,0.91169
925,0.91278
926,0.91492
927,0.88396
928,0.87219
929,0.86762
930,0.86506
931,0.85266
932,0.85307
933,0.80815
934,0.69986
935,0.62193
936,0.5975
937,0.68529
938,0.79292
939,0.8341
940,0.85628
941,0.87431
942,0.88529
943,0.89471
944,0.89598
945,0.90213
946,0.89624
947,0.90658
948,0.92179
949,0.8893
950,0.89065
951,0.86695
952,0.84674
953,0.82731
954,0.77839
955,0.71075
956,0.62556
957,0.62869
958,0.67198
959,0.73914
960,0.81243
961,0.84227
962,0.86244
963,0.86921
964,0.87921
965,0.88867
966,0.90317
967,0.90535
968,0.92434
969,0.92486
970,0.91468
971,0.90316
972,0.89435
973,0.89368
974,0.86169
975,0.8496
976,0.84581
977,0.83442
978,0.7843
979,0.6672
980,0.57332
981,0.61211
982,0.7074
983,0.807
984,0.84841
985,0.85525
986,0.8744
987,0.88586
988,0.89673
989,0.91013
990,0.90891
991,0.91742
992,0.92395
993,0.9238
994,0.90848
995,0.89725
996,0.87997
997,0.86863
998,0.86046
999,0.85489
1000,0.84396
1001,0.85432
1002,0.84684
1003,0.77331
1004,0.65694
1005,0.60043
1006,0.63505
1007,0.71803
1008,0.81846
1009,0.85578
1010,0.86075
1011,0.88521
1012,0.91258
1013,0.90273
1014,0.9034
1015,0.90424
1016,0.90033
1017,0.90047
1018,0.88361
1019,0.88185
1020,0.86585
1021,0.85172
1022,0.844
1023,0.81253
1024,0.74474
1025,0.68844
1026,0.64258
1027,0.63829
1028,0.69065
1029,0.7649
1030,0.82337
1031,0.84802
1032,0.86556
1033,0.88997
1034,0.91054
1035,0.90472
1036,0.90365
1037,0.90655
1038,0.91042
1039,0.90573
1040,0.90177
1041,0.90352
1042,0.88928
1043,0.8806
1044,0.86361
1045,0.8541
1046,0.83384
1047,0.81219
1048,0.73225
1049,0.6264
1050,0.58092
1051,0.64702
1052,0.76947
1053,0.83752
1054,0.84175
1055,0.85691
1056,0.87877
1057,0.89384
1058,0.91148
1059,0.90381
1060,0.90764
1061,0.91542
1062,0.91573
1063,0.91945
1064,0.9061
1065,0.8905
1066,0.90168
1067,0.88637
1068,0.87866
1069,0.85342
1070,0.83634
1071,0.85412
1072,0.82075
1073,0.72716
1074,0.62614
1075,0.60192
1076,0.66415
1077,0.76204
1078,0.83771
1079,0.8635
1080,0.86008
1081,0.88855
1082,0.89694
1083,0.8944
1084,0.89595
1085,0.89677
1086,0.89565
1087,0.88774
1088,0.88694
1089,0.88319
1090,0.86943
1091,0.85396
1092,0.83233
1093,0.79285
1094,0.70577
1095,0.65976
1096,0.63311
1097,0.6587
1098,0.71898
1099,0.79383
1100,0.85902
1101,0.87654
1102,0.87543
1103,0.89002
1104,0.89658
1105,0.88658
1106,0.90871
1107,0.91215
1108,0.90799
1109,0.90648
1110,0.89965
1111,0.89118
1112,0.89266
1113,0.88356
1114,0.86412
1115,0.84869
1116,0.82599
1117,0.78249
1118,0.69351
1119,0.59721
1120,0.58981
1121,0.69161
1122,0.81835
1123,0.85035
1124,0.86695
1125,0.87719
1126,0.87287
1127,0.89283
1128,0.88474
1129,0.89742
1130,0.91583
1131,0.91777
1132,0.91633
1133,0.91448
1134,0.92154
1135,0.88656
1136,0.88771
1137,0.87537
1138,0.86261
1139,0.8437
1140,0.83475
1141,0.84997
1142,0.76944
1143,0.66696
1144,0.58507
1145,0.62124
1146,0.70469
1147,0.79299
1148,0.83091
1149,0.84826
1150,0.87376
1151,0.88747
1152,0.89713
1153,0.89048
1154,0.89303
1155,0.89819
1156,0.90775
1157,0.89689
1158,0.88433
1159,0.88056
1160,0.85729
1161,0.84263
1162,0.83028
1163,0.7673
1164,0.68799
1165,0.64598
1166,0.64613
1167,0.67586
1168,0.72011
1169,0.80762
1170,0.85838
1171,0.86739
1172,0.86345
1173,0.87818
1174,0.89435
1175,0.88654
1176,0.88644
1177,0.91083
1178,0.9078
1179,0.89634
1180,0.89298
1181,0.88574
1182,0.89206
1183,0.88543
1184,0.86371
1185,0.84602
1186,0.82317
1187,0.75328
1188,0.63061
1189,0.57203
1190,0.59773
1191,0.72076
1192,0.82885
1193,0.8567
1194,0.85573
1195,0.87054
1196,0.88591
1197,0.89261
1198,0.89382
1199,0.8967
1200,0.89506
1201,0.89994
1202,0.88981
1203,0.90521
1204,0.91225
1205,0.89339
1206,0.87971
1207,0.86118
1208,0.84823
1209,0.85002
1210,0.84694
1211,0.82553
1212,0.70885
1213,0.62436
1214,0.57753
1215,0.63371
1216,0.74681
1217,0.81693
1218,0.85998
1219,0.86246
1220,0.87359
1221,0.88433
1222,0.88844
1223,0.88459
1224,0.89512
1225,0.8961
1226,0.8949
1227,0.88646
1228,0.85982
1229,0.86268
1230,0.85215
1231,0.84413
1232,0.81373
1233,0.74169
1234,0.65242
1235,0.62732
1236,0.63823
1237,0.68732
1238,0.75618
1239,0.82012
1240,0.84149
1241,0.86446
1242,0.87914
1243,0.87776
1244,0.87301
1245,0.89113
1246,0.91331
1247,0.89363
1248,0.88956
1249,0.89845
1250,0.89512
1251,0.9035
1252,0.87186
1253,0.87022
1254,0.8712
1255,0.84381
1256,0.80015
1257,0.71502
1258,0.58101
1259,0.5602
1260,0.6288
1261,0.75875
1262,0.83159
1263,0.85758
1264,0.86758
1265,0.86777
1266,0.87092
1267,0.88807
1268,0.89321
1269,0.8944
1270,0.89706
1271,0.90158
1272,0.89553
1273,0.8998
1274,0.89375
1275,0.88565
1276,0.87334
1277,0.86857
1278,0.84321
1279,0.84507
1280,0.84206
1281,0.7742
1282,0.63954
1283,0.58257
1284,0.57969
1285,0.67364
1286,0.77428
1287,0.82127
1288,0.84442
1289,0.86434
1290,0.86207
1291,0.86034
1292,0.88563
1293,0.88832
1294,0.88906
1295,0.89677
1296,0.8942
1297,0.87193
1298,0.86739
1299,0.8719
1300,0.85808
1301,0.82505
1302,0.78223
1303,0.69959
1304,0.62285
1305,0.61557
1306,0.6387
1307,0.70575
1308,0.77012
1309,0.82243
1310,0.84442
1311,0.85794
1312,0.86224
1313,0.86724
1314,0.8799
1315,0.87253
1316,0.8793
1317,0.89079
1318,0.90086
1319,0.89351
1320,0.88243
1321,0.88132
1322,0.86261
1323,0.85273
1324,0.84985
1325,0.83084
1326,0.7719
1327,0.65091
1328,0.54374
1329,0.5578
1330,0.64209
1331,0.78398
1332,0.8348
1333,0.84412
1334,0.85163
1335,0.85809
1336,0.85929
1337,0.87351
1338,0.89535
1339,0.89007
1340,0.88389
1341,0.89886
1342,0.90331
1343,0.89841
1344,0.88067
1345,0.88062
1346,0.88271
1347,0.8579
1348,0.85114
1349,0.84929
1350,0.82901
1351,0.71079
1352,0.58909
1353,0.55542
1354,0.58956
1355,0.68638
1356,0.79364
1357,0.82969
1358,0.85323
1359,0.86708
1360,0.87596
1361,0.88843
1362,0.88846
1363,0.88373
1364,0.89668
1365,0.88428
1366,0.9012
1367,0.87061
1368,0.85453
1369,0.85979
1370,0.84744
1371,0.81394
1372,0.75322
1373,0.65396
1374,0.59346
1375,0.61215
1376,0.64837
1377,0.71007
1378,0.791
1379,0.83314
1380,0.84482
1381,0.85313
1382,0.87998
1383,0.88118
1384,0.88742
1385,0.8762
1386,0.89893
1387,0.88533
1388,0.87579
1389,0.88579
1390,0.87786
1391,0.87868
1392,0.86309
1393,0.85244
1394,0.84144
1395,0.80923
1396,0.71634
1397,0.58589
1398,0.50845
1399,0.56434
1400,0.6823
1401,0.79449
1402,0.8299
1403,0.8343
1404,0.84461
1405,0.86482
1406,0.86284
1407,0.87883
1408,0.88243
1409,0.89067
1410,0.90278
1411,0.89744
1412,0.9022
1413,0.89069
1414,0.89307
1415,0.87716
1416,0.86964
1417,0.85597
1418,0.82594
1419,0.81111
1420,0.74852
1421,0.64394
1422,0.54478
1423,0.54166
1424,0.61972
1425,0.72372
1426,0.80527
1427,0.83269
1428,0.85402
1429,0.85492
1430,0.85773
1431,0.87296
1432,0.87615
1433,0.8758
1434,0.87419
1435,0.87522
1436,0.85785
1437,0.85448
1438,0.85462
1439,0.85098
1440,0.82438
1441,0.76668
1442,0.69359
1443,0.62873
1444,0.58661
1445,0.60446
1446,0.65684
1447,0.72691
1448,0.80393
1449,0.83839
1450,0.85477
1451,0.84586
1452,0.87036
1453,0.87488
1454,0.87681
1455,0.86554
1456,0.86604
1457,0.87697
1458,0.87006
1459,0.87555
1460,0.87858
1461,0.87161
1462,0.85933
1463,0.84269
1464,0.82336
1465,0.75282
1466,0.63868
1467,0.53687
1468,0.50167
1469,0.5919
1470,0.73753
1471,0.80845
1472,0.83819
1473,0.84249
1474,0.86532
1475,0.85638
1476,0.87686
1477,0.87704
1478,0.88824
1479,0.88548
1480,0.88461
1481,0.88538
1482,0.8869
1483,0.88005
1484,0.87728
1485,0.86332
1486,0.84744
1487,0.83464
1488,0.83178
1489,0.80117
1490,0.67314
1491,0.55626
1492,0.50064
1493,0.55734
1494,0.64995
1495,0.75024
1496,0.80527
1497,0.84504
1498,0.84715
1499,0.84172
1500,0.85849
1501,0.87394
1502,0.86708
1503,0.86179
1504,0.85927
1505,0.87524
1506,0.86374
1507,0.86604
1508,0.84062
1509,0.81871
1510,0.79343
1511,0.74049
1512,0.63423
1513,0.57863
1514,0.56364
1515,0.60204
1516,0.65754
1517,0.75762
1518,0.81914
1519,0.83493
1520,0.84187
1521,0.84931
1522,0.86659
1523,0.86371
1524,0.86208
1525,0.87914
1526,0.88723
1527,0.87625
1528,0.87678
1529,0.87308
1530,0.86726
1531,0.85104
1532,0.83154
1533,0.82306
1534,0.79319
1535,0.69789
1536,0.5746
1537,0.49062
1538,0.50683
1539,0.62576
1540,0.76933
1541,0.82781
1542,0.82726
1543,0.83944
1544,0.86104
1545,0.86852
1546,0.85727
1547,0.87066
1548,0.88611
1549,0.88961
1550,0.87534
1551,0.87298
1552,0.86822
1553,0.86126
1554,0.86361
1555,0.85016
1556,0.82939
1557,0.83031
1558,0.81858
1559,0.73472
1560,0.59295
1561,0.51726
1562,0.50484
1563,0.58834
1564,0.69772
1565,0.78189
1566,0.80527
1567,0.82043
1568,0.83905
1569,0.85933
1570,0.86018
1571,0.86308
1572,0.86722
1573,0.87041
1574,0.87169
1575,0.85912
1576,0.85014
1577,0.8369
1578,0.83331
1579,0.8176
1580,0.77298
1581,0.68741
1582,0.58932
1583,0.54434
1584,0.56104
1585,0.60305
1586,0.66745
1587,0.76841
1588,0.82017
1589,0.84026
1590,0.84691
1591,0.85938
1592,0.86816
1593,0.86517
1594,0.85953
1595,0.86237
1596,0.86881
1597,0.86756
1598,0.85527
1599,0.85008
1600,0.83708
1601,0.8386
1602,0.83207
1603,0.82262
1604,0.76906
1605,0.63585
1606,0.50434
1607,0.46436
1608,0.51405
1609,0.65843
1610,0.79455
1611,0.83805
1612,0.84872
1613,0.85181
1614,0.85831
1615,0.86258
1616,0.86661
1617,0.87656
1618,0.86393
1619,0.85749
1620,0.86683
1621,0.87568
1622,0.87435
1623,0.85809
1624,0.83934
1625,0.82939
1626,0.81789
1627,0.82509
1628,0.77423
1629,0.64623
1630,0.52642
1631,0.47894
1632,0.52873
1633,0.62361
1634,0.73561
1635,0.79667
1636,0.81798
1637,0.83911
1638,0.85523
1639,0.85047
1640,0.85955
1641,0.85523
1642,0.86599
1643,0.857
1644,0.85093
1645,0.85093
1646,0.84468
1647,0.82877
1648,0.81025
1649,0.78316
1650,0.72328
1651,0.63366
1652,0.54322
1653,0.53101
1654,0.5584
1655,0.61136
1656,0.69375
1657,0.78896
1658,0.82656
1659,0.83463
1660,0.83201
1661,0.85045
1662,0.8672
1663,0.86152
1664,0.86561
1665,0.86004
1666,0.85888
1667,0.85503
1668,0.85299
1669,0.84345
1670,0.83692
1671,0.82678
1672,0.81423
1673,0.78442
1674,0.6891
1675,0.56129
1676,0.43991
1677,0.442
1678,0.53469
1679,0.69239
1680,0.80088
1681,0.81962
1682,0.8477
1683,0.84555
1684,0.84963
1685,0.85958
1686,0.85635
1687,0.85235
1688,0.86947
1689,0.87239
1690,0.86972
1691,0.86088
1692,0.83997
1693,0.83978
1694,0.8304
1695,0.83153
1696,0.80888
1697,0.77992
1698,0.68357
1699,0.56657
1700,0.46296
1701,0.45489
1702,0.54834
1703,0.65863
1704,0.74989
1705,0.79867
1706,0.8281
1707,0.82827
1708,0.84023
1709,0.8533
1710,0.84932
1711,0.84396
1712,0.85525
1713,0.85045
1714,0.83583
1715,0.83329
1716,0.82712
1717,0.81258
1718,0.80313
1719,0.75176
1720,0.6482
1721,0.56446
1722,0.50037
1723,0.50868
1724,0.5535
1725,0.62446
1726,0.72906
1727,0.7896
1728,0.81786
1729,0.82757
1730,0.83478
1731,0.84115
1732,0.85151
1733,0.8466
1734,0.84312
1735,0.84309
1736,0.84692
1737,0.85484
1738,0.85054
1739,0.83478
1740,0.8299
1741,0.8137
1742,0.7878
1743,0.7385
1744,0.6164
1745,0.47644
1746,0.39573
1747,0.44015
1748,0.57248
1749,0.73684
1750,0.7985
1751,0.82399
1752,0.82269
1753,0.82567
1754,0.84165
1755,0.84477
1756,0.85587
1757,0.85547
1758,0.8604
1759,0.85191
1760,0.85232
1761,0.84256
1762,0.83829
1763,0.84093
1764,0.81017
1765,0.8046
1766,0.79412
1767,0.7321
1768,0.58274
1769,0.47404
1770,0.41819
1771,0.47031
1772,0.57371
1773,0.68153
1774,0.76748
1775,0.8071
1776,0.82358
1777,0.82974
1778,0.83869
1779,0.83923
1780,0.84944
1781,0.84203
1782,0.84778
1783,0.84043
1784,0.82128
1785,0.82485
1786,0.82574
1787,0.79463
1788,0.77081
1789,0.70916
1790,0.60965
1791,0.52383
1792,0.47903
1793,0.51361
1794,0.55246
1795,0.6362
1796,0.74611
1797,0.79081
1798,0.8071
1799,0.81678
1800,0.82262
1801,0.83865
1802,0.85307
1803,0.84021
1804,0.82957
1805,0.84009
1806,0.84429
1807,0.83521
1808,0.8251
1809,0.82041
1810,0.80779
1811,0.78931
1812,0.76294
1813,0.6735
1814,0.52584
1815,0.40698
1816,0.37437
1817,0.46392
1818,0.62859
1819,0.76594
1820,0.81793
1821,0.81707
1822,0.8273
1823,0.83521
1824,0.84497
1825,0.84881
1826,0.85443
1827,0.83649
1828,0.84785
1829,0.84912
1830,0.83632
1831,0.83178
1832,0.83596
1833,0.83069
1834,0.8152
1835,0.79946
1836,0.76637
1837,0.6538
1838,0.48798
1839,0.40577
1840,0.41581
1841,0.50104
1842,0.598
1843,0.71543
1844,0.79277
1845,0.80486
1846,0.80919
1847,0.81853
1848,0.82485
1849,0.83439
1850,0.84494
1851,0.83995
1852,0.8393
1853,0.82831
1854,0.81938
1855,0.81507
1856,0.79599
1857,0.77819
1858,0.72804
1859,0.6486
1860,0.54307
1861,0.47593
1862,0.45404
1863,0.48336
1864,0.56996
1865,0.67377
1866,0.78127
1867,0.80263
1868,0.81089
1869,0.8287
1870,0.83153
1871,0.82575
1872,0.83159
1873,0.83999
1874,0.8602
1875,0.83762
1876,0.83136
1877,0.81442
1878,0.82462
1879,0.82318
1880,0.79069
1881,0.77135
1882,0.69635
1883,0.57928
1884,0.45001
1885,0.36009
1886,0.37211
1887,0.4946
1888,0.68725
1889,0.79616
1890,0.80955
1891,0.81515
1892,0.81601
1893,0.8237
1894,0.83814
1895,0.84221
1896,0.85263
1897,0.84167
1898,0.84811
1899,0.83271
1900,0.82822
1901,0.81656
1902,0.81837
1903,0.8194
1904,0.80863
1905,0.784
1906,0.69178
1907,0.53372
1908,0.41183
1909,0.38013
1910,0.43357
1911,0.53588
1912,0.64661
1913,0.73934
1914,0.77817
1915,0.80623
1916,0.81269
1917,0.8238
1918,0.84062
1919,0.83629
1920,0.8366
1921,0.82349
1922,0.84081
1923,0.82885
1924,0.82221
1925,0.80991
1926,0.79107
1927,0.75368
1928,0.66925
1929,0.57424
1930,0.48108
1931,0.4318
1932,0.43621
1933,0.49261
1934,0.57277
1935,0.68604
1936,0.78206
1937,0.81558
1938,0.81702
1939,0.81923
1940,0.81565
1941,0.83108
1942,0.83672
1943,0.82887
1944,0.82726
1945,0.8391
1946,0.8392
1947,0.82603
1948,0.82267
1949,0.81625
1950,0.7899
1951,0.74583
1952,0.63296
1953,0.49525
1954,0.37357
1955,0.31555
1956,0.37317
1957,0.56064
1958,0.75501
1959,0.80616
1960,0.81894
1961,0.82651
1962,0.82569
1963,0.83547
1964,0.84475
1965,0.83435
1966,0.84934
1967,0.85571
1968,0.84506
1969,0.83502
1970,0.83781
1971,0.82562
1972,0.81236
1973,0.80405
1974,0.78759
1975,0.73501
1976,0.58454
1977,0.43514
1978,0.35447
1979,0.36704
1980,0.45347
1981,0.5639
1982,0.67234
1983,0.74976
1984,0.7854
1985,0.80972
1986,0.82032
1987,0.82313
1988,0.84055
1989,0.833
1990,0.84245
1991,0.84098
1992,0.83797
1993,0.82622
1994,0.81801
1995,0.80314
1996,0.76497
1997,0.70856
1998,0.62407
1999,0.51289
2000,0.4267
2001,0.41629
2002,0.42953
2003,0.49465
2004,0.59423
2005,0.70652
2006,0.75866
2007,0.78372
2008,0.79172
2009,0.81407
2010,0.8171
2011,0.82267
2012,0.83108
2013,0.83235
2014,0.82211
2015,0.82812
2016,0.82271
2017,0.81822
2018,0.79874
2019,0.80104
2020,0.7673
2021,0.69578
2022,0.55693
2023,0.41665
2024,0.31668
2025,0.31465
2026,0.41425
2027,0.60826
2028,0.77637
2029,0.82231
2030,0.81858
2031,0.82289
2032,0.83827
2033,0.84144
2034,0.84597
2035,0.82497
2036,0.81024
2037,0.81693
2038,0.81609
2039,0.80994
2040,0.80148
2041,0.79809
2042,0.79357
2043,0.80532
2044,0.78651
2045,0.65149
2046,0.45847
2047,0.3462

